Higgs boson to di-tau channel in Chargino-Neutralino searches at the LHC

We consider chargino-neutralino production, $\tilde{\chi}_2^0 \tilde{\chi}_1^\pm \to (h \tilde{\chi}_1^0)(W^\pm \tilde{\chi}_1^0)$, which results in Higgs boson final states that subsequently decay (inclusively) to leptons (either $h\rightarrow \tau^+\tau^-$ or $h\rightarrow W^+W^- \to (e^+e^-, \mu^+\mu^-, \tau^+\tau^-)+E_T^\mathrm{miss}$). Such channels are dominant in large regions of the allowed supersymmetric parameter space for many concrete supersymmetric models. The existence of leptons allows for good control over the backgrounds, rendering this channel competitive to the conventional $h\rightarrow b\bar{b}$ channel that has been previously used to impose constraints. We include hadronic decays of the $\tau$ leptons in our analysis through a $\tau$-identification algorithm. We consider integrated luminosities of 100 fb$^{-1}$, 300 fb$^{-1}$ and 3000 fb$^{-1}$, for an LHC running at $pp$ centre-of-mass energy of 14 TeV and provide the expected constraints on the $M_2$-$M_1$ plane.

==> efficiencies/efficiency_region1_expanded.dat <==
130	1	0.0017
155	1	0.0018
155	25	0.0017
180	1	0.0043
180	25	0.0035
180	50	0.0027
205	1	0.0068
205	25	0.0077
205	50	0.0063
205	75	0.003
230	1	0.0102
230	25	0.0093
230	50	0.0087
230	75	0.0057
230	100	0.0043
255	1	0.015
255	25	0.0128
255	50	0.0126
255	75	0.0085
255	100	0.0061
255	125	0.004
280	1	0.0179
280	25	0.0195
280	50	0.0165
280	75	0.0133
280	100	0.0113
280	125	0.0072
280	150	0.0032
305	1	0.0232
305	25	0.0235
305	50	0.0209
305	75	0.019
305	100	0.0157
305	125	0.0135
305	150	0.0074
305	175	0.0036
330	1	0.0301
330	25	0.0273
330	50	0.0292
330	75	0.0224
330	100	0.025
330	125	0.018
330	150	0.0152
330	175	0.0072
330	200	0.0033
355	1	0.0335
355	25	0.0319
355	50	0.0341
355	75	0.0278
355	100	0.0274
355	125	0.0245
355	150	0.0182
355	175	0.0129
355	200	0.01
355	225	0.0029
380	1	0.0366
380	25	0.0342
380	50	0.0342
380	75	0.0315
380	100	0.033
380	125	0.0341
380	150	0.0247
380	175	0.019
380	200	0.0154
380	225	0.0108
380	250	0.0038
405	1	0.0418
405	25	0.0404
405	50	0.0406
405	75	0.0421
405	100	0.039
405	125	0.0348
405	150	0.0268
405	175	0.0278
405	200	0.0208
405	225	0.0149
405	250	0.0098
405	275	0.0048
430	1	0.0444
430	25	0.0479
430	50	0.0468
430	75	0.0448
430	100	0.0442
430	125	0.0381
430	150	0.0393
430	175	0.0347
430	200	0.0256
430	225	0.0204
430	250	0.0163
430	275	0.0101
430	300	0.0049
455	1	0.0499
455	25	0.0554
455	50	0.049
455	75	0.0502
455	100	0.045
455	125	0.0462
455	150	0.0428
455	175	0.0339
455	200	0.0339
455	225	0.0296
455	250	0.0223
455	275	0.0157
455	300	0.0105
455	325	0.0046
480	1	0.0533
480	25	0.0494
480	50	0.0526
480	75	0.0542
480	100	0.048
480	125	0.0464
480	150	0.0476
480	175	0.0437
480	200	0.0389
480	225	0.0367
480	250	0.0299
480	275	0.0252
480	300	0.0194
480	325	0.0086
480	350	0.004
505	1	0.0578
505	25	0.0552
505	50	0.0564
505	75	0.0573
505	100	0.0531
505	125	0.0521
505	150	0.0525
505	175	0.047
505	200	0.0443
505	225	0.0417
505	250	0.0354
505	275	0.0301
505	300	0.0238
505	325	0.0183
505	350	0.0114
505	375	0.005
530	1	0.0614
530	25	0.0608
530	50	0.0624
530	75	0.0579
530	100	0.0579
530	125	0.0592
530	150	0.054
530	175	0.0543
530	200	0.0535
530	225	0.0476
530	250	0.0446
530	275	0.0396
530	300	0.0323
530	325	0.0267
530	350	0.0195
530	375	0.0084
530	400	0.005
555	1	0.0656
555	25	0.0641
555	50	0.0665
555	75	0.0662
555	100	0.0612
555	125	0.0632
555	150	0.0603
555	175	0.0564
555	200	0.0595
555	225	0.0527
555	250	0.0522
555	275	0.0463
555	300	0.0369
555	325	0.0312
555	350	0.0261
555	375	0.0194
555	400	0.0114
555	425	0.0047
580	1	0.0687
580	25	0.0672
580	50	0.0697
580	75	0.0636
580	100	0.0681
580	125	0.0622
580	150	0.0607
580	175	0.0618
580	200	0.0571
580	225	0.0557
580	250	0.0525
580	275	0.0373
580	300	0.0448
580	325	0.0375
580	350	0.0326
580	375	0.0263
580	400	0.0182
580	425	0.012
580	450	0.005
605	1	0.0718
605	25	0.0687
605	50	0.0702
605	75	0.0677
605	100	0.0692
605	125	0.0675
605	150	0.0702
605	175	0.0657
605	200	0.0642
605	225	0.0637
605	250	0.0556
605	275	0.053
605	300	0.0535
605	325	0.0464
605	350	0.0398
605	375	0.0315
605	400	0.0261
605	425	0.0195
605	450	0.012
605	475	0.005
630	1	0.0715
630	25	0.0738
630	50	0.0711
630	75	0.0774
630	100	0.0739
630	125	0.0727
630	150	0.0777
630	175	0.07
630	200	0.0652
630	225	0.064
630	250	0.0607
630	275	0.0623
630	300	0.057
630	325	0.0532
630	350	0.042
630	375	0.0435
630	400	0.0381
630	425	0.0279
630	450	0.0194
630	475	0.0129
630	500	0.0051
655	1	0.0803
655	25	0.0745
655	50	0.0789
655	75	0.0777
655	100	0.0728
655	125	0.0746
655	150	0.0716
655	175	0.0734
655	200	0.0709
655	225	0.0637
655	250	0.0669
655	275	0.0678
655	300	0.0611
655	325	0.0555
655	350	0.0549
655	375	0.046
655	400	0.0436
655	425	0.0334
655	450	0.0248
655	475	0.0186
655	500	0.0146
655	525	0.0051
680	1	0.0828
680	25	0.0832
680	50	0.0808
680	75	0.0798
680	100	0.079
680	125	0.0811
680	150	0.0792
680	175	0.077
680	200	0.0719
680	225	0.0736
680	250	0.0711
680	275	0.0701
680	300	0.0644
680	325	0.056
680	350	0.0567
680	375	0.0526
680	400	0.0464
680	425	0.0454
680	450	0.0347
680	475	0.0257
680	500	0.02
680	525	0.0127
680	550	0.005
705	1	0.0821
705	25	0.0854
705	50	0.0864
705	75	0.0808
705	100	0.08
705	125	0.0814
705	150	0.0784
705	175	0.0814
705	200	0.0812
705	225	0.0755
705	250	0.074
705	275	0.0732
705	300	0.0737
705	325	0.0673
705	350	0.0681
705	375	0.0581
705	400	0.0574
705	425	0.0496
705	450	0.0435
705	475	0.0374
705	500	0.0279
705	525	0.0198
705	550	0.0112
705	575	0.0056
730	1	0.0883
730	25	0.0865
730	50	0.0829
730	75	0.0843
730	100	0.0844
730	125	0.0879
730	150	0.0756
730	175	0.0815
730	200	0.0813
730	225	0.0774
730	250	0.0776
730	275	0.0738
730	300	0.0706
730	325	0.0704
730	350	0.0683
730	375	0.0658
730	400	0.0582
730	425	0.0561
730	450	0.0488
730	475	0.0419
730	500	0.035
730	525	0.0296
730	550	0.0211
730	575	0.0119
730	600	0.0053
755	1	0.085
755	25	0.0849
755	50	0.0848
755	75	0.082
755	100	0.0835
755	125	0.0847
755	150	0.0895
755	175	0.0779
755	200	0.0822
755	225	0.0865
755	250	0.079
755	275	0.0764
755	300	0.0746
755	325	0.0736
755	350	0.0706
755	375	0.0672
755	400	0.0654
755	425	0.061
755	450	0.0547
755	475	0.0524
755	500	0.0445
755	525	0.04
755	550	0.027
755	575	0.0211
755	600	0.0116
780	1	0.0796
780	25	0.0851
780	50	0.0883
780	75	0.0914
780	100	0.0872
780	125	0.0863
780	150	0.0824
780	175	0.0903
780	200	0.0852
780	225	0.0857
780	250	0.0841
780	275	0.0817
780	300	0.0797
780	325	0.0803
780	350	0.0741
780	375	0.0707
780	400	0.0686
780	425	0.063
780	450	0.0623
780	475	0.0527
780	500	0.0498
780	525	0.0405
780	550	0.0345
780	575	0.0306
780	600	0.0201
805	1	0.0961
805	25	0.0848
805	50	0.0835
805	75	0.0893
805	100	0.0874
805	125	0.0869
805	150	0.086
805	175	0.0894
805	200	0.0827
805	225	0.0857
805	250	0.0839
805	275	0.088
805	300	0.0867
805	325	0.0817
805	350	0.0793
805	375	0.0777
805	400	0.0737
805	425	0.0709
805	450	0.0661
805	475	0.063
805	500	0.0579
805	525	0.051
805	550	0.0443
805	575	0.0413
805	600	0.0304
830	1	0.0924
830	25	0.0951
830	50	0.0891
830	75	0.0902
830	100	0.0878
830	125	0.0885
830	150	0.091
830	175	0.085
830	200	0.0847
830	225	0.0863
830	250	0.0881
830	275	0.0866
830	300	0.0782
830	325	0.0862
830	350	0.0853
830	375	0.0792
830	400	0.0802
830	425	0.0724
830	450	0.0733
830	475	0.0646
830	500	0.0639
830	525	0.0532
830	550	0.0544
830	575	0.0452
830	600	0.0369
855	1	0.0918
855	25	0.0961
855	50	0.0898
855	75	0.0939
855	100	0.089
855	125	0.0928
855	150	0.0876
855	175	0.0942
855	200	0.0864
855	225	0.0921
855	250	0.0897
855	275	0.0918
855	300	0.0884
855	325	0.0861
855	350	0.0821
855	375	0.0837
855	400	0.0784
855	425	0.0779
855	450	0.0765
855	475	0.0707
855	500	0.0696
855	525	0.0665
855	550	0.0596
855	575	0.053
855	600	0.0466
880	1	0.0885
880	25	0.0912
880	50	0.0943
880	75	0.0945
880	100	0.0928
880	125	0.098
880	150	0.0934
880	175	0.0925
880	200	0.092
880	225	0.0848
880	250	0.0924
880	275	0.0847
880	300	0.0843
880	325	0.0901
880	350	0.0874
880	375	0.0887
880	400	0.0783
880	425	0.0785
880	450	0.0772
880	475	0.0757
880	500	0.0711
880	525	0.0674
880	550	0.0653
880	575	0.0591
880	600	0.0525
905	1	0.0965
905	25	0.0899
905	50	0.0939
905	75	0.0943
905	100	0.0899
905	125	0.0928
905	150	0.0947
905	175	0.0924
905	200	0.0937
905	225	0.0955
905	250	0.0888
905	275	0.0944
905	300	0.0961
905	325	0.0885
905	350	0.0883
905	375	0.0888
905	400	0.0896
905	425	0.087
905	450	0.0826
905	475	0.079
905	500	0.076
905	525	0.0724
905	550	0.0667
905	575	0.0642
905	600	0.0547
930	1	0.0933
930	25	0.0975
930	50	0.0937
930	75	0.0998
930	100	0.0947
930	125	0.093
930	150	0.0921
930	175	0.0916
930	200	0.0979
930	225	0.0875
930	250	0.0967
930	275	0.0889
930	300	0.0926
930	325	0.09
930	350	0.0875
930	375	0.0871
930	400	0.0877
930	425	0.0849
930	450	0.0832
930	475	0.086
930	500	0.0833
930	525	0.0799
930	550	0.073
930	575	0.0699
930	600	0.0636
955	1	0.1005
955	25	0.0919
955	50	0.0933
955	75	0.0968
955	100	0.0916
955	125	0.0933
955	150	0.0963
955	175	0.0948
955	200	0.0963
955	225	0.0923
955	250	0.0971
955	275	0.0967
955	300	0.0968
955	325	0.0921
955	350	0.0971
955	375	0.0954
955	400	0.0867
955	425	0.0927
955	450	0.0859
955	475	0.0848
955	500	0.0864
955	525	0.0803
955	550	0.0757
955	575	0.0738
955	600	0.0691
980	1	0.0922
980	25	0.1003
980	50	0.0923
980	75	0.0917
980	100	0.094
980	125	0.092
980	150	0.0979
980	175	0.0909
980	200	0.0935
980	225	0.0927
980	250	0.0924
980	275	0.0939
980	300	0.0956
980	325	0.0952
980	350	0.0952
980	375	0.0951
980	400	0.0908
980	425	0.0913
980	450	0.094
980	475	0.0917
980	500	0.0834
980	525	0.0842
980	550	0.0876
980	575	0.0839
980	600	0.0771
1005	1	0.0963
1005	25	0.1002
1005	50	0.0948
1005	75	0.0934
1005	100	0.0935
1005	125	0.0961
1005	150	0.093
1005	175	0.0997
1005	200	0.0952
1005	225	0.0942
1005	250	0.0933
1005	275	0.0966
1005	300	0.0966
1005	325	0.0954
1005	350	0.0929
1005	375	0.0933
1005	400	0.094
1005	425	0.0916
1005	450	0.0925
1005	475	0.0933
1005	500	0.0897
1005	525	0.087
1005	550	0.0869
1005	575	0.085
1005	600	0.0804


==> efficiencies/efficiency_region2_expanded.dat <==
130	1	0.0003
155	1	0.0004
155	25	0.0007
180	1	0.0018
180	25	0.0012
180	50	0.0009
205	1	0.0017
205	25	0.0022
205	50	0.0024
205	75	0.0011
230	1	0.0039
230	25	0.0035
230	50	0.0033
230	75	0.0016
230	100	0.0016
255	1	0.0067
255	25	0.0059
255	50	0.0059
255	75	0.004
255	100	0.0027
255	125	0.0011
280	1	0.0102
280	25	0.0098
280	50	0.0084
280	75	0.0072
280	100	0.0052
280	125	0.0027
280	150	0.0012
305	1	0.0126
305	25	0.0139
305	50	0.0112
305	75	0.011
305	100	0.0072
305	125	0.0064
305	150	0.0032
305	175	0.0008
330	1	0.0197
330	25	0.018
330	50	0.0189
330	75	0.0149
330	100	0.014
330	125	0.0093
330	150	0.0067
330	175	0.0034
330	200	0.0011
355	1	0.0227
355	25	0.0213
355	50	0.0223
355	75	0.0164
355	100	0.0181
355	125	0.0147
355	150	0.0099
355	175	0.0055
355	200	0.0037
355	225	0.0007
380	1	0.0259
380	25	0.024
380	50	0.0247
380	75	0.0212
380	100	0.0219
380	125	0.0221
380	150	0.0148
380	175	0.0111
380	200	0.007
380	225	0.0042
380	250	0.0009
405	1	0.03
405	25	0.0304
405	50	0.0315
405	75	0.0308
405	100	0.026
405	125	0.0226
405	150	0.0159
405	175	0.0169
405	200	0.0121
405	225	0.007
405	250	0.0043
405	275	0.0013
430	1	0.032
430	25	0.0356
430	50	0.0362
430	75	0.0323
430	100	0.0323
430	125	0.0257
430	150	0.0296
430	175	0.023
430	200	0.0161
430	225	0.0124
430	250	0.0077
430	275	0.0035
430	300	0.0021
455	1	0.0392
455	25	0.0442
455	50	0.0367
455	75	0.0388
455	100	0.0342
455	125	0.0334
455	150	0.0334
455	175	0.0247
455	200	0.0238
455	225	0.0185
455	250	0.0148
455	275	0.0071
455	300	0.0032
455	325	0.0018
480	1	0.0421
480	25	0.0393
480	50	0.0424
480	75	0.0437
480	100	0.0387
480	125	0.0367
480	150	0.0369
480	175	0.0319
480	200	0.0284
480	225	0.025
480	250	0.018
480	275	0.0154
480	300	0.0092
480	325	0.0031
480	350	0.0011
505	1	0.0481
505	25	0.0468
505	50	0.0467
505	75	0.0469
505	100	0.0431
505	125	0.0426
505	150	0.0401
505	175	0.0381
505	200	0.0343
505	225	0.0291
505	250	0.0241
505	275	0.0199
505	300	0.0128
505	325	0.01
505	350	0.0042
505	375	0.0012
530	1	0.0515
530	25	0.0517
530	50	0.0513
530	75	0.0467
530	100	0.0488
530	125	0.0483
530	150	0.0441
530	175	0.0421
530	200	0.0426
530	225	0.0375
530	250	0.0307
530	275	0.0276
530	300	0.0215
530	325	0.0141
530	350	0.0114
530	375	0.0037
530	400	0.0021
555	1	0.0556
555	25	0.0519
555	50	0.057
555	75	0.0557
555	100	0.0516
555	125	0.0538
555	150	0.0501
555	175	0.0471
555	200	0.0474
555	225	0.0406
555	250	0.0406
555	275	0.0342
555	300	0.0255
555	325	0.0206
555	350	0.0159
555	375	0.011
555	400	0.0047
555	425	0.0013
580	1	0.0584
580	25	0.0587
580	50	0.059
580	75	0.054
580	100	0.0553
580	125	0.0523
580	150	0.0498
580	175	0.053
580	200	0.0461
580	225	0.0446
580	250	0.0411
580	275	0.0373
580	300	0.0337
580	325	0.0265
580	350	0.0214
580	375	0.0148
580	400	0.0093
580	425	0.0051
580	450	0.0015
605	1	0.0607
605	25	0.0602
605	50	0.0602
605	75	0.0587
605	100	0.0606
605	125	0.0582
605	150	0.0582
605	175	0.0546
605	200	0.0542
605	225	0.0522
605	250	0.0446
605	275	0.0416
605	300	0.0394
605	325	0.0346
605	350	0.027
605	375	0.0216
605	400	0.016
605	425	0.0103
605	450	0.0046
605	475	0.0011
630	1	0.0624
630	25	0.0649
630	50	0.062
630	75	0.0666
630	100	0.0639
630	125	0.0633
630	150	0.0655
630	175	0.059
630	200	0.0549
630	225	0.0544
630	250	0.0501
630	275	0.0511
630	300	0.0451
630	325	0.0421
630	350	0.0327
630	375	0.0333
630	400	0.0255
630	425	0.0174
630	450	0.0095
630	475	0.0049
630	500	0.0016
655	1	0.0714
655	25	0.0653
655	50	0.0701
655	75	0.0686
655	100	0.0638
655	125	0.066
655	150	0.0627
655	175	0.0637
655	200	0.0601
655	225	0.0543
655	250	0.0563
655	275	0.0566
655	300	0.0499
655	325	0.0463
655	350	0.0424
655	375	0.0349
655	400	0.0324
655	425	0.0226
655	450	0.0156
655	475	0.0102
655	500	0.0057
655	525	0.0014
680	1	0.0749
680	25	0.074
680	50	0.0701
680	75	0.071
680	100	0.0711
680	125	0.0723
680	150	0.0682
680	175	0.0662
680	200	0.0638
680	225	0.0648
680	250	0.0608
680	275	0.0589
680	300	0.0539
680	325	0.0458
680	350	0.0436
680	375	0.041
680	400	0.036
680	425	0.0332
680	450	0.0248
680	475	0.0161
680	500	0.0112
680	525	0.0051
680	550	0.001
705	1	0.0737
705	25	0.077
705	50	0.0766
705	75	0.0709
705	100	0.0719
705	125	0.0723
705	150	0.069
705	175	0.0711
705	200	0.0699
705	225	0.0659
705	250	0.063
705	275	0.0632
705	300	0.0622
705	325	0.0568
705	350	0.0578
705	375	0.0463
705	400	0.0473
705	425	0.0371
705	450	0.0307
705	475	0.0262
705	500	0.0177
705	525	0.0104
705	550	0.0055
705	575	0.0017
730	1	0.0801
730	25	0.0795
730	50	0.0744
730	75	0.0751
730	100	0.076
730	125	0.0789
730	150	0.0678
730	175	0.0736
730	200	0.0716
730	225	0.0679
730	250	0.0681
730	275	0.066
730	300	0.0614
730	325	0.0618
730	350	0.0585
730	375	0.0547
730	400	0.0484
730	425	0.0448
730	450	0.0379
730	475	0.03
730	500	0.0236
730	525	0.0192
730	550	0.0122
730	575	0.0046
730	600	0.0015
755	1	0.078
755	25	0.077
755	50	0.0775
755	75	0.0739
755	100	0.0762
755	125	0.0759
755	150	0.0806
755	175	0.0699
755	200	0.0713
755	225	0.0769
755	250	0.0687
755	275	0.0676
755	300	0.0653
755	325	0.0627
755	350	0.06
755	375	0.0585
755	400	0.0552
755	425	0.0495
755	450	0.0439
755	475	0.0397
755	500	0.0331
755	525	0.0283
755	550	0.0148
755	575	0.0111
755	600	0.0046
780	1	0.0722
780	25	0.078
780	50	0.0794
780	75	0.0835
780	100	0.0799
780	125	0.0783
780	150	0.0754
780	175	0.0807
780	200	0.0765
780	225	0.0762
780	250	0.0742
780	275	0.0721
780	300	0.0704
780	325	0.0711
780	350	0.0656
780	375	0.0604
780	400	0.0593
780	425	0.053
780	450	0.0521
780	475	0.0423
780	500	0.0394
780	525	0.0289
780	550	0.0245
780	575	0.0198
780	600	0.0106
805	1	0.0882
805	25	0.0769
805	50	0.0763
805	75	0.0813
805	100	0.0803
805	125	0.0789
805	150	0.0798
805	175	0.08
805	200	0.0746
805	225	0.0786
805	250	0.0743
805	275	0.0776
805	300	0.0768
805	325	0.074
805	350	0.0691
805	375	0.0684
805	400	0.0636
805	425	0.0616
805	450	0.0559
805	475	0.0506
805	500	0.0456
805	525	0.0386
805	550	0.0312
805	575	0.0286
805	600	0.0187
830	1	0.0847
830	25	0.0883
830	50	0.0821
830	75	0.0832
830	100	0.0809
830	125	0.0809
830	150	0.0832
830	175	0.0791
830	200	0.0767
830	225	0.0767
830	250	0.0794
830	275	0.0795
830	300	0.0701
830	325	0.0766
830	350	0.0758
830	375	0.0694
830	400	0.0704
830	425	0.0614
830	450	0.0623
830	475	0.0551
830	500	0.0525
830	525	0.0403
830	550	0.0404
830	575	0.0332
830	600	0.0256
855	1	0.086
855	25	0.088
855	50	0.0829
855	75	0.0868
855	100	0.0807
855	125	0.0856
855	150	0.0804
855	175	0.0869
855	200	0.0782
855	225	0.0852
855	250	0.0831
855	275	0.0837
855	300	0.0804
855	325	0.0768
855	350	0.0748
855	375	0.0749
855	400	0.0698
855	425	0.0681
855	450	0.0662
855	475	0.0612
855	500	0.0595
855	525	0.0546
855	550	0.0492
855	575	0.0406
855	600	0.0341
880	1	0.0814
880	25	0.0838
880	50	0.0879
880	75	0.086
880	100	0.0862
880	125	0.0898
880	150	0.0873
880	175	0.0855
880	200	0.0834
880	225	0.078
880	250	0.0856
880	275	0.0778
880	300	0.0778
880	325	0.0819
880	350	0.0779
880	375	0.0791
880	400	0.0691
880	425	0.0682
880	450	0.0671
880	475	0.0649
880	500	0.0604
880	525	0.0568
880	550	0.0547
880	575	0.0475
880	600	0.0422
905	1	0.0899
905	25	0.0834
905	50	0.0877
905	75	0.0867
905	100	0.0834
905	125	0.0866
905	150	0.0887
905	175	0.0859
905	200	0.0856
905	225	0.0867
905	250	0.0813
905	275	0.0861
905	300	0.0885
905	325	0.0809
905	350	0.0817
905	375	0.0809
905	400	0.0833
905	425	0.0784
905	450	0.0728
905	475	0.0696
905	500	0.0684
905	525	0.0614
905	550	0.0567
905	575	0.0527
905	600	0.0439
930	1	0.0864
930	25	0.0914
930	50	0.0864
930	75	0.0929
930	100	0.0876
930	125	0.087
930	150	0.0853
930	175	0.0869
930	200	0.0906
930	225	0.0815
930	250	0.0909
930	275	0.0825
930	300	0.0854
930	325	0.0818
930	350	0.0793
930	375	0.078
930	400	0.0801
930	425	0.0774
930	450	0.0739
930	475	0.0777
930	500	0.0746
930	525	0.0716
930	550	0.0635
930	575	0.0579
930	600	0.053
955	1	0.0938
955	25	0.0858
955	50	0.0871
955	75	0.0898
955	100	0.0854
955	125	0.0881
955	150	0.0905
955	175	0.0899
955	200	0.0898
955	225	0.0881
955	250	0.0905
955	275	0.0882
955	300	0.0901
955	325	0.0841
955	350	0.0896
955	375	0.0883
955	400	0.0787
955	425	0.0837
955	450	0.0778
955	475	0.0755
955	500	0.0781
955	525	0.0696
955	550	0.0657
955	575	0.0647
955	600	0.0564
980	1	0.087
980	25	0.0944
980	50	0.086
980	75	0.0867
980	100	0.0885
980	125	0.0861
980	150	0.0914
980	175	0.0838
980	200	0.0867
980	225	0.0867
980	250	0.0867
980	275	0.0878
980	300	0.0893
980	325	0.0878
980	350	0.0888
980	375	0.0869
980	400	0.0831
980	425	0.0851
980	450	0.0854
980	475	0.0823
980	500	0.0748
980	525	0.0759
980	550	0.0772
980	575	0.0719
980	600	0.0659
1005	1	0.0904
1005	25	0.0936
1005	50	0.0892
1005	75	0.0886
1005	100	0.0882
1005	125	0.0895
1005	150	0.0875
1005	175	0.0926
1005	200	0.0882
1005	225	0.0892
1005	250	0.0867
1005	275	0.0891
1005	300	0.0896
1005	325	0.0885
1005	350	0.088
1005	375	0.0863
1005	400	0.0869
1005	425	0.0848
1005	450	0.083
1005	475	0.0849
1005	500	0.0816
1005	525	0.077
1005	550	0.0787
1005	575	0.0739
1005	600	0.0699


==> efficiencies/efficiency_region3_expanded.dat <==
130	1	0.0015
155	1	0.002
155	25	0.0018
180	1	0.0044
180	25	0.0034
180	50	0.0026
205	1	0.0067
205	25	0.0075
205	50	0.0068
205	75	0.0033
230	1	0.0097
230	25	0.0093
230	50	0.0088
230	75	0.006
230	100	0.0043
255	1	0.0149
255	25	0.0124
255	50	0.012
255	75	0.0088
255	100	0.0062
255	125	0.0042
280	1	0.0185
280	25	0.0196
280	50	0.0166
280	75	0.0142
280	100	0.0114
280	125	0.0067
280	150	0.0032
305	1	0.0227
305	25	0.0236
305	50	0.02
305	75	0.0195
305	100	0.0161
305	125	0.0133
305	150	0.0073
305	175	0.0038
330	1	0.0298
330	25	0.0276
330	50	0.0289
330	75	0.0222
330	100	0.0246
330	125	0.0176
330	150	0.015
330	175	0.0076
330	200	0.0033
355	1	0.0327
355	25	0.0319
355	50	0.0337
355	75	0.0273
355	100	0.0274
355	125	0.0242
355	150	0.0182
355	175	0.013
355	200	0.0096
355	225	0.0032
380	1	0.0357
380	25	0.0332
380	50	0.0349
380	75	0.0305
380	100	0.0319
380	125	0.0339
380	150	0.0247
380	175	0.0188
380	200	0.0152
380	225	0.0105
380	250	0.0042
405	1	0.0408
405	25	0.0397
405	50	0.0405
405	75	0.0415
405	100	0.0375
405	125	0.034
405	150	0.0255
405	175	0.0273
405	200	0.0201
405	225	0.0148
405	250	0.0103
405	275	0.0048
430	1	0.043
430	25	0.0472
430	50	0.0462
430	75	0.0436
430	100	0.0439
430	125	0.037
430	150	0.0386
430	175	0.0347
430	200	0.0256
430	225	0.0202
430	250	0.0159
430	275	0.0103
430	300	0.0053
455	1	0.0496
455	25	0.0546
455	50	0.0477
455	75	0.0504
455	100	0.0448
455	125	0.0457
455	150	0.043
455	175	0.0336
455	200	0.0335
455	225	0.0284
455	250	0.0217
455	275	0.0164
455	300	0.01
455	325	0.0056
480	1	0.0519
480	25	0.0487
480	50	0.0519
480	75	0.0538
480	100	0.0474
480	125	0.0461
480	150	0.0477
480	175	0.0432
480	200	0.0391
480	225	0.0365
480	250	0.0296
480	275	0.0252
480	300	0.0192
480	325	0.0086
480	350	0.0046
505	1	0.0568
505	25	0.0551
505	50	0.0558
505	75	0.0574
505	100	0.0526
505	125	0.0517
505	150	0.0518
505	175	0.0468
505	200	0.0434
505	225	0.0412
505	250	0.035
505	275	0.0297
505	300	0.0233
505	325	0.0189
505	350	0.0111
505	375	0.0059
530	1	0.0615
530	25	0.0605
530	50	0.0621
530	75	0.0572
530	100	0.0579
530	125	0.0587
530	150	0.0538
530	175	0.0539
530	200	0.0537
530	225	0.0467
530	250	0.0439
530	275	0.0394
530	300	0.0324
530	325	0.0259
530	350	0.0201
530	375	0.0084
530	400	0.0053
555	1	0.0651
555	25	0.0629
555	50	0.0659
555	75	0.0655
555	100	0.0604
555	125	0.063
555	150	0.0599
555	175	0.0564
555	200	0.0582
555	225	0.0517
555	250	0.0522
555	275	0.0457
555	300	0.0368
555	325	0.031
555	350	0.0253
555	375	0.0196
555	400	0.0114
555	425	0.005
580	1	0.0681
580	25	0.0668
580	50	0.0689
580	75	0.0634
580	100	0.0673
580	125	0.0618
580	150	0.0601
580	175	0.061
580	200	0.0568
580	225	0.0558
580	250	0.0519
580	275	0.0493
580	300	0.0441
580	325	0.0367
580	350	0.0314
580	375	0.0261
580	400	0.0185
580	425	0.0121
580	450	0.0051
605	1	0.0719
605	25	0.0688
605	50	0.0697
605	75	0.0671
605	100	0.0692
605	125	0.0663
605	150	0.0687
605	175	0.0644
605	200	0.0636
605	225	0.063
605	250	0.0554
605	275	0.0526
605	300	0.052
605	325	0.0461
605	350	0.0392
605	375	0.0317
605	400	0.0263
605	425	0.0198
605	450	0.0129
605	475	0.0053
630	1	0.071
630	25	0.0728
630	50	0.0707
630	75	0.0762
630	100	0.0736
630	125	0.0722
630	150	0.0775
630	175	0.0694
630	200	0.0651
630	225	0.0631
630	250	0.0605
630	275	0.0622
630	300	0.0573
630	325	0.0533
630	350	0.0417
630	375	0.0433
630	400	0.0377
630	425	0.0276
630	450	0.0193
630	475	0.0119
630	500	0.0054
655	1	0.0797
655	25	0.074
655	50	0.0785
655	75	0.0776
655	100	0.0722
655	125	0.0745
655	150	0.0712
655	175	0.0728
655	200	0.0707
655	225	0.0639
655	250	0.0666
655	275	0.0669
655	300	0.0602
655	325	0.0551
655	350	0.0537
655	375	0.0454
655	400	0.0434
655	425	0.0328
655	450	0.0242
655	475	0.0186
655	500	0.0144
655	525	0.0056
680	1	0.0824
680	25	0.0823
680	50	0.0795
680	75	0.0797
680	100	0.0788
680	125	0.081
680	150	0.0785
680	175	0.0766
680	200	0.072
680	225	0.0732
680	250	0.0706
680	275	0.0703
680	300	0.0641
680	325	0.0551
680	350	0.0559
680	375	0.0523
680	400	0.0464
680	425	0.0453
680	450	0.0343
680	475	0.0254
680	500	0.0201
680	525	0.0129
680	550	0.0058
705	1	0.0809
705	25	0.0852
705	50	0.0859
705	75	0.0797
705	100	0.0798
705	125	0.0813
705	150	0.078
705	175	0.0814
705	200	0.0801
705	225	0.0752
705	250	0.0734
705	275	0.0724
705	300	0.0735
705	325	0.0669
705	350	0.068
705	375	0.0576
705	400	0.0572
705	425	0.0493
705	450	0.0433
705	475	0.0379
705	500	0.0277
705	525	0.02
705	550	0.0118
705	575	0.0054
730	1	0.0879
730	25	0.0861
730	50	0.0821
730	75	0.0843
730	100	0.0834
730	125	0.0873
730	150	0.0751
730	175	0.0809
730	200	0.0805
730	225	0.0767
730	250	0.0771
730	275	0.0733
730	300	0.0703
730	325	0.0696
730	350	0.0682
730	375	0.065
730	400	0.058
730	425	0.0558
730	450	0.0481
730	475	0.0412
730	500	0.0345
730	525	0.0292
730	550	0.0215
730	575	0.0119
730	600	0.0057
755	1	0.0848
755	25	0.0847
755	50	0.0848
755	75	0.0816
755	100	0.0832
755	125	0.0835
755	150	0.0888
755	175	0.0775
755	200	0.0817
755	225	0.086
755	250	0.0784
755	275	0.076
755	300	0.0738
755	325	0.0729
755	350	0.07
755	375	0.0665
755	400	0.065
755	425	0.0603
755	450	0.0544
755	475	0.0525
755	500	0.0442
755	525	0.0389
755	550	0.0264
755	575	0.021
755	600	0.0121
780	1	0.0796
780	25	0.0854
780	50	0.0884
780	75	0.0906
780	100	0.0872
780	125	0.0857
780	150	0.0819
780	175	0.0898
780	200	0.0846
780	225	0.0853
780	250	0.0831
780	275	0.0815
780	300	0.0791
780	325	0.0798
780	350	0.0741
780	375	0.07
780	400	0.068
780	425	0.0624
780	450	0.062
780	475	0.0528
780	500	0.0497
780	525	0.0407
780	550	0.0347
780	575	0.0304
780	600	0.0204
805	1	0.0962
805	25	0.0848
805	50	0.0832
805	75	0.0895
805	100	0.0871
805	125	0.0866
805	150	0.086
805	175	0.0886
805	200	0.0826
805	225	0.085
805	250	0.0834
805	275	0.0876
805	300	0.086
805	325	0.0816
805	350	0.0791
805	375	0.0775
805	400	0.0734
805	425	0.0706
805	450	0.0659
805	475	0.0615
805	500	0.0574
805	525	0.0506
805	550	0.0434
805	575	0.0413
805	600	0.0292
830	1	0.092
830	25	0.0939
830	50	0.0886
830	75	0.0901
830	100	0.0874
830	125	0.0877
830	150	0.091
830	175	0.0849
830	200	0.0847
830	225	0.0858
830	250	0.088
830	275	0.0868
830	300	0.0779
830	325	0.0862
830	350	0.0854
830	375	0.0785
830	400	0.0798
830	425	0.0721
830	450	0.0726
830	475	0.0647
830	500	0.0637
830	525	0.0521
830	550	0.054
830	575	0.0442
830	600	0.0363
855	1	0.0919
855	25	0.0958
855	50	0.0899
855	75	0.0941
855	100	0.0888
855	125	0.0923
855	150	0.0874
855	175	0.0939
855	200	0.0863
855	225	0.092
855	250	0.0896
855	275	0.0911
855	300	0.0883
855	325	0.0857
855	350	0.0821
855	375	0.0833
855	400	0.0781
855	425	0.0776
855	450	0.0754
855	475	0.0708
855	500	0.0693
855	525	0.0654
855	550	0.0596
855	575	0.0522
855	600	0.046
880	1	0.0879
880	25	0.0907
880	50	0.0942
880	75	0.0939
880	100	0.0924
880	125	0.0978
880	150	0.093
880	175	0.0924
880	200	0.0915
880	225	0.0847
880	250	0.0921
880	275	0.0844
880	300	0.0834
880	325	0.0898
880	350	0.0865
880	375	0.0888
880	400	0.0773
880	425	0.0783
880	450	0.0775
880	475	0.075
880	500	0.0707
880	525	0.067
880	550	0.0648
880	575	0.0585
880	600	0.0528
905	1	0.0961
905	25	0.0891
905	50	0.0935
905	75	0.0939
905	100	0.0898
905	125	0.0925
905	150	0.0942
905	175	0.092
905	200	0.0929
905	225	0.0954
905	250	0.0881
905	275	0.0939
905	300	0.0957
905	325	0.0883
905	350	0.0876
905	375	0.0884
905	400	0.0894
905	425	0.0863
905	450	0.0819
905	475	0.0789
905	500	0.0758
905	525	0.072
905	550	0.0661
905	575	0.0641
905	600	0.0542
930	1	0.0931
930	25	0.0976
930	50	0.0932
930	75	0.0996
930	100	0.0947
930	125	0.0928
930	150	0.0917
930	175	0.0916
930	200	0.0979
930	225	0.0869
930	250	0.0963
930	275	0.0881
930	300	0.0926
930	325	0.0896
930	350	0.0873
930	375	0.0864
930	400	0.0867
930	425	0.0846
930	450	0.0828
930	475	0.0855
930	500	0.0829
930	525	0.0795
930	550	0.0727
930	575	0.0696
930	600	0.0628
955	1	0.1001
955	25	0.0918
955	50	0.0931
955	75	0.0963
955	100	0.0916
955	125	0.0933
955	150	0.0957
955	175	0.0945
955	200	0.096
955	225	0.0922
955	250	0.0971
955	275	0.096
955	300	0.0966
955	325	0.0918
955	350	0.0967
955	375	0.0952
955	400	0.0858
955	425	0.0926
955	450	0.0861
955	475	0.0848
955	500	0.0858
955	525	0.0804
955	550	0.0751
955	575	0.0733
955	600	0.069
980	1	0.0918
980	25	0.1004
980	50	0.0917
980	75	0.0915
980	100	0.094
980	125	0.0915
980	150	0.0976
980	175	0.091
980	200	0.0936
980	225	0.0925
980	250	0.092
980	275	0.0935
980	300	0.0954
980	325	0.095
980	350	0.0951
980	375	0.0949
980	400	0.0907
980	425	0.091
980	450	0.0931
980	475	0.0912
980	500	0.0836
980	525	0.0838
980	550	0.0869
980	575	0.0829
980	600	0.0763
1005	1	0.0962
1005	25	0.0998
1005	50	0.0946
1005	75	0.0934
1005	100	0.0935
1005	125	0.0955
1005	150	0.0928
1005	175	0.0993
1005	200	0.0951
1005	225	0.094
1005	250	0.0929
1005	275	0.0958
1005	300	0.096
1005	325	0.0952
1005	350	0.0928
1005	375	0.0931
1005	400	0.0933
1005	425	0.0911
1005	450	0.0922
1005	475	0.0931
1005	500	0.0896
1005	525	0.0865
1005	550	0.087
1005	575	0.0849
1005	600	0.0802


==> efficiencies/efficiency_region4_expanded.dat <==
130	1	0.0016
155	1	0.0021
155	25	0.0016
180	1	0.0044
180	25	0.0035
180	50	0.0026
205	1	0.0062
205	25	0.0067
205	50	0.0058
205	75	0.0031
230	1	0.0089
230	25	0.0085
230	50	0.0074
230	75	0.0044
230	100	0.0038
255	1	0.0144
255	25	0.0127
255	50	0.0117
255	75	0.0088
255	100	0.0057
255	125	0.003
280	1	0.0168
280	25	0.0179
280	50	0.0155
280	75	0.0129
280	100	0.011
280	125	0.0062
280	150	0.0026
305	1	0.0218
305	25	0.0226
305	50	0.0198
305	75	0.0189
305	100	0.0139
305	125	0.0126
305	150	0.0064
305	175	0.003
330	1	0.0287
330	25	0.0266
330	50	0.0276
330	75	0.0212
330	100	0.0234
330	125	0.0171
330	150	0.0135
330	175	0.0063
330	200	0.0029
355	1	0.032
355	25	0.0316
355	50	0.0334
355	75	0.027
355	100	0.0263
355	125	0.0238
355	150	0.0175
355	175	0.0112
355	200	0.0091
355	225	0.0019
380	1	0.0358
380	25	0.0344
380	50	0.033
380	75	0.0305
380	100	0.0315
380	125	0.0336
380	150	0.0236
380	175	0.0183
380	200	0.014
380	225	0.0102
380	250	0.0023
405	1	0.0408
405	25	0.0396
405	50	0.0395
405	75	0.0418
405	100	0.0384
405	125	0.0338
405	150	0.0259
405	175	0.0271
405	200	0.0204
405	225	0.014
405	250	0.0092
405	275	0.0041
430	1	0.0437
430	25	0.0468
430	50	0.0462
430	75	0.0444
430	100	0.0443
430	125	0.0378
430	150	0.0385
430	175	0.0337
430	200	0.0248
430	225	0.0198
430	250	0.0148
430	275	0.0094
430	300	0.0041
455	1	0.0482
455	25	0.0547
455	50	0.048
455	75	0.0495
455	100	0.0435
455	125	0.0451
455	150	0.0429
455	175	0.0328
455	200	0.0335
455	225	0.0291
455	250	0.0212
455	275	0.0145
455	300	0.0095
455	325	0.0037
480	1	0.0525
480	25	0.0485
480	50	0.052
480	75	0.0534
480	100	0.0477
480	125	0.0458
480	150	0.0474
480	175	0.0417
480	200	0.038
480	225	0.0358
480	250	0.0282
480	275	0.0233
480	300	0.0183
480	325	0.0079
480	350	0.0031
505	1	0.0571
505	25	0.0547
505	50	0.0556
505	75	0.0563
505	100	0.0529
505	125	0.0524
505	150	0.0519
505	175	0.0465
505	200	0.0437
505	225	0.0407
505	250	0.0345
505	275	0.029
505	300	0.0212
505	325	0.0172
505	350	0.0093
505	375	0.0034
530	1	0.0599
530	25	0.0604
530	50	0.0612
530	75	0.0577
530	100	0.0576
530	125	0.0582
530	150	0.0539
530	175	0.0528
530	200	0.0529
530	225	0.0472
530	250	0.0434
530	275	0.0391
530	300	0.0307
530	325	0.0255
530	350	0.0195
530	375	0.0078
530	400	0.0043
555	1	0.0647
555	25	0.0631
555	50	0.0664
555	75	0.0651
555	100	0.0604
555	125	0.0623
555	150	0.0595
555	175	0.0557
555	200	0.0587
555	225	0.0518
555	250	0.0518
555	275	0.0454
555	300	0.0356
555	325	0.0313
555	350	0.0247
555	375	0.0186
555	400	0.0099
555	425	0.0035
580	1	0.0682
580	25	0.0669
580	50	0.0699
580	75	0.0629
580	100	0.0676
580	125	0.0611
580	150	0.0601
580	175	0.0614
580	200	0.057
580	225	0.0555
580	250	0.0513
580	275	0.05
580	300	0.0437
580	325	0.0362
580	350	0.0313
580	375	0.0247
580	400	0.0174
580	425	0.0111
580	450	0.0042
605	1	0.0714
605	25	0.0678
605	50	0.0696
605	75	0.0676
605	100	0.0689
605	125	0.0668
605	150	0.0707
605	175	0.0657
605	200	0.0627
605	225	0.0636
605	250	0.0553
605	275	0.052
605	300	0.0518
605	325	0.0457
605	350	0.0381
605	375	0.0308
605	400	0.0247
605	425	0.0181
605	450	0.0106
605	475	0.0042
630	1	0.0717
630	25	0.0732
630	50	0.0705
630	75	0.077
630	100	0.0736
630	125	0.0722
630	150	0.0776
630	175	0.0699
630	200	0.0646
630	225	0.0643
630	250	0.0606
630	275	0.0618
630	300	0.0565
630	325	0.0532
630	350	0.0408
630	375	0.0421
630	400	0.0363
630	425	0.0266
630	450	0.0182
630	475	0.011
630	500	0.0046
655	1	0.0795
655	25	0.0739
655	50	0.0792
655	75	0.0765
655	100	0.0721
655	125	0.0744
655	150	0.0705
655	175	0.0727
655	200	0.0705
655	225	0.0639
655	250	0.0668
655	275	0.0668
655	300	0.0607
655	325	0.0549
655	350	0.0539
655	375	0.0444
655	400	0.0417
655	425	0.0326
655	450	0.0234
655	475	0.0171
655	500	0.0133
655	525	0.0036
680	1	0.0826
680	25	0.082
680	50	0.0799
680	75	0.0799
680	100	0.0789
680	125	0.0805
680	150	0.0789
680	175	0.0765
680	200	0.0718
680	225	0.0733
680	250	0.0704
680	275	0.0694
680	300	0.0636
680	325	0.0554
680	350	0.0558
680	375	0.0526
680	400	0.0449
680	425	0.0438
680	450	0.0329
680	475	0.0249
680	500	0.0194
680	525	0.0107
680	550	0.0034
705	1	0.0815
705	25	0.0849
705	50	0.0857
705	75	0.0805
705	100	0.08
705	125	0.0802
705	150	0.0777
705	175	0.0808
705	200	0.0809
705	225	0.0748
705	250	0.0737
705	275	0.0734
705	300	0.0735
705	325	0.0664
705	350	0.0671
705	375	0.0572
705	400	0.0566
705	425	0.049
705	450	0.0424
705	475	0.0366
705	500	0.0264
705	525	0.0187
705	550	0.0097
705	575	0.0043
730	1	0.0883
730	25	0.086
730	50	0.0826
730	75	0.084
730	100	0.0843
730	125	0.0876
730	150	0.075
730	175	0.0816
730	200	0.0811
730	225	0.0771
730	250	0.0772
730	275	0.0736
730	300	0.0702
730	325	0.0701
730	350	0.0678
730	375	0.0643
730	400	0.0578
730	425	0.0554
730	450	0.0482
730	475	0.0401
730	500	0.0338
730	525	0.0285
730	550	0.0197
730	575	0.0101
730	600	0.0036
755	1	0.0851
755	25	0.0848
755	50	0.0854
755	75	0.082
755	100	0.0828
755	125	0.0843
755	150	0.0888
755	175	0.0778
755	200	0.0815
755	225	0.0856
755	250	0.0787
755	275	0.0754
755	300	0.0743
755	325	0.0732
755	350	0.0703
755	375	0.0667
755	400	0.0645
755	425	0.0607
755	450	0.0545
755	475	0.0519
755	500	0.0436
755	525	0.039
755	550	0.0256
755	575	0.0196
755	600	0.01
780	1	0.0791
780	25	0.085
780	50	0.0885
780	75	0.0905
780	100	0.0866
780	125	0.0869
780	150	0.0821
780	175	0.0896
780	200	0.0851
780	225	0.0845
780	250	0.0831
780	275	0.081
780	300	0.0791
780	325	0.0793
780	350	0.074
780	375	0.0698
780	400	0.0689
780	425	0.0617
780	450	0.0615
780	475	0.0508
780	500	0.0485
780	525	0.0393
780	550	0.0336
780	575	0.0293
780	600	0.0181
805	1	0.0959
805	25	0.0847
805	50	0.083
805	75	0.089
805	100	0.0875
805	125	0.0863
805	150	0.0858
805	175	0.0892
805	200	0.0827
805	225	0.0854
805	250	0.083
805	275	0.0879
805	300	0.0869
805	325	0.0817
805	350	0.0793
805	375	0.078
805	400	0.0716
805	425	0.0698
805	450	0.0646
805	475	0.0618
805	500	0.0573
805	525	0.0499
805	550	0.0435
805	575	0.0392
805	600	0.0289
830	1	0.0913
830	25	0.0959
830	50	0.0886
830	75	0.0902
830	100	0.0879
830	125	0.0887
830	150	0.0906
830	175	0.0856
830	200	0.0839
830	225	0.0858
830	250	0.0876
830	275	0.0862
830	300	0.0775
830	325	0.0855
830	350	0.0846
830	375	0.0782
830	400	0.0798
830	425	0.0725
830	450	0.0721
830	475	0.0643
830	500	0.0632
830	525	0.0528
830	550	0.0534
830	575	0.0443
830	600	0.0347
855	1	0.0916
855	25	0.0951
855	50	0.0893
855	75	0.0937
855	100	0.0889
855	125	0.0923
855	150	0.0874
855	175	0.0942
855	200	0.0863
855	225	0.0918
855	250	0.0898
855	275	0.091
855	300	0.0881
855	325	0.0851
855	350	0.0818
855	375	0.083
855	400	0.0771
855	425	0.0772
855	450	0.0753
855	475	0.0695
855	500	0.0698
855	525	0.0652
855	550	0.0587
855	575	0.0523
855	600	0.0455
880	1	0.0884
880	25	0.0909
880	50	0.0944
880	75	0.094
880	100	0.0925
880	125	0.0971
880	150	0.0933
880	175	0.0928
880	200	0.0919
880	225	0.0843
880	250	0.0926
880	275	0.0848
880	300	0.0842
880	325	0.0901
880	350	0.0869
880	375	0.0882
880	400	0.0776
880	425	0.0784
880	450	0.0774
880	475	0.0756
880	500	0.0708
880	525	0.0664
880	550	0.0642
880	575	0.0592
880	600	0.0529
905	1	0.096
905	25	0.0896
905	50	0.0936
905	75	0.094
905	100	0.0898
905	125	0.0932
905	150	0.0952
905	175	0.0924
905	200	0.0931
905	225	0.095
905	250	0.0887
905	275	0.0938
905	300	0.0964
905	325	0.0887
905	350	0.0881
905	375	0.0882
905	400	0.0894
905	425	0.0867
905	450	0.0819
905	475	0.0781
905	500	0.0753
905	525	0.0716
905	550	0.0658
905	575	0.0639
905	600	0.0543
930	1	0.0927
930	25	0.0969
930	50	0.0935
930	75	0.0988
930	100	0.094
930	125	0.0928
930	150	0.092
930	175	0.0914
930	200	0.0976
930	225	0.0876
930	250	0.0969
930	275	0.0887
930	300	0.0923
930	325	0.0896
930	350	0.0874
930	375	0.0868
930	400	0.0872
930	425	0.0842
930	450	0.0831
930	475	0.0858
930	500	0.083
930	525	0.0797
930	550	0.0728
930	575	0.0687
930	600	0.0622
955	1	0.1003
955	25	0.0912
955	50	0.0937
955	75	0.096
955	100	0.091
955	125	0.0933
955	150	0.0961
955	175	0.0947
955	200	0.0964
955	225	0.0924
955	250	0.0966
955	275	0.097
955	300	0.0971
955	325	0.0914
955	350	0.0966
955	375	0.0948
955	400	0.0866
955	425	0.0918
955	450	0.0855
955	475	0.0837
955	500	0.0868
955	525	0.0796
955	550	0.0751
955	575	0.0723
955	600	0.0673
980	1	0.0918
980	25	0.1001
980	50	0.0917
980	75	0.0914
980	100	0.0937
980	125	0.092
980	150	0.0978
980	175	0.0909
980	200	0.0926
980	225	0.0926
980	250	0.0921
980	275	0.0934
980	300	0.0955
980	325	0.0954
980	350	0.0951
980	375	0.0945
980	400	0.0898
980	425	0.0913
980	450	0.0935
980	475	0.0916
980	500	0.0836
980	525	0.0845
980	550	0.0868
980	575	0.0829
980	600	0.076
1005	1	0.0965
1005	25	0.1001
1005	50	0.0946
1005	75	0.0937
1005	100	0.0933
1005	125	0.0958
1005	150	0.093
1005	175	0.0999
1005	200	0.0947
1005	225	0.0939
1005	250	0.0928
1005	275	0.0959
1005	300	0.0967
1005	325	0.0957
1005	350	0.0928
1005	375	0.0927
1005	400	0.094
1005	425	0.0914
1005	450	0.0918
1005	475	0.0927
1005	500	0.0903
1005	525	0.086
1005	550	0.0867
1005	575	0.0839
1005	600	0.0802


==> efficiencies/efficiency_region5_expanded.dat <==
130	1	0.0011
155	1	0.0017
155	25	0.0014
180	1	0.0037
180	25	0.0028
180	50	0.0017
205	1	0.005
205	25	0.0055
205	50	0.0042
205	75	0.0024
230	1	0.0075
230	25	0.0066
230	50	0.0065
230	75	0.0037
230	100	0.0028
255	1	0.0101
255	25	0.0103
255	50	0.0094
255	75	0.0067
255	100	0.0047
255	125	0.0025
280	1	0.0136
280	25	0.0156
280	50	0.0123
280	75	0.0089
280	100	0.0091
280	125	0.0049
280	150	0.0022
305	1	0.0192
305	25	0.0186
305	50	0.0154
305	75	0.0143
305	100	0.0115
305	125	0.0095
305	150	0.0056
305	175	0.0023
330	1	0.0253
330	25	0.0233
330	50	0.0254
330	75	0.0176
330	100	0.021
330	125	0.0136
330	150	0.0109
330	175	0.0043
330	200	0.0024
355	1	0.0284
355	25	0.0267
355	50	0.0289
355	75	0.0231
355	100	0.022
355	125	0.02
355	150	0.0142
355	175	0.0092
355	200	0.0075
355	225	0.0012
380	1	0.0314
380	25	0.0307
380	50	0.0294
380	75	0.0259
380	100	0.0266
380	125	0.029
380	150	0.0202
380	175	0.0167
380	200	0.0112
380	225	0.0065
380	250	0.0022
405	1	0.0379
405	25	0.0359
405	50	0.0371
405	75	0.0382
405	100	0.0341
405	125	0.0301
405	150	0.0225
405	175	0.0229
405	200	0.0158
405	225	0.0105
405	250	0.0066
405	275	0.0031
430	1	0.0399
430	25	0.0428
430	50	0.0438
430	75	0.0412
430	100	0.0399
430	125	0.0336
430	150	0.0357
430	175	0.0302
430	200	0.0207
430	225	0.0155
430	250	0.0111
430	275	0.0067
430	300	0.003
455	1	0.0448
455	25	0.0517
455	50	0.0463
455	75	0.0459
455	100	0.0403
455	125	0.042
455	150	0.0398
455	175	0.0298
455	200	0.0301
455	225	0.0254
455	250	0.017
455	275	0.0116
455	300	0.0059
455	325	0.0028
480	1	0.0486
480	25	0.0454
480	50	0.0502
480	75	0.0484
480	100	0.0456
480	125	0.0422
480	150	0.0441
480	175	0.0387
480	200	0.0344
480	225	0.0316
480	250	0.0236
480	275	0.0191
480	300	0.0151
480	325	0.0046
480	350	0.0024
505	1	0.0541
505	25	0.0533
505	50	0.053
505	75	0.0531
505	100	0.0508
505	125	0.0487
505	150	0.0489
505	175	0.0435
505	200	0.0406
505	225	0.0364
505	250	0.0313
505	275	0.0255
505	300	0.0177
505	325	0.0144
505	350	0.0066
505	375	0.0027
530	1	0.0577
530	25	0.0574
530	50	0.0589
530	75	0.0543
530	100	0.0543
530	125	0.055
530	150	0.0509
530	175	0.0484
530	200	0.05
530	225	0.0451
530	250	0.039
530	275	0.0345
530	300	0.0285
530	325	0.0202
530	350	0.0149
530	375	0.005
530	400	0.0029
555	1	0.0622
555	25	0.0603
555	50	0.0646
555	75	0.0629
555	100	0.0573
555	125	0.0589
555	150	0.0569
555	175	0.053
555	200	0.0561
555	225	0.0485
555	250	0.0483
555	275	0.0417
555	300	0.0314
555	325	0.0262
555	350	0.0212
555	375	0.0152
555	400	0.0069
555	425	0.0026
580	1	0.0662
580	25	0.0638
580	50	0.0674
580	75	0.06
580	100	0.065
580	125	0.059
580	150	0.0576
580	175	0.0592
580	200	0.056
580	225	0.0522
580	250	0.0487
580	275	0.0452
580	300	0.0395
580	325	0.0325
580	350	0.027
580	375	0.0211
580	400	0.0124
580	425	0.008
580	450	0.0027
605	1	0.0694
605	25	0.0653
605	50	0.0682
605	75	0.0653
605	100	0.0665
605	125	0.0645
605	150	0.0667
605	175	0.0636
605	200	0.0606
605	225	0.0604
605	250	0.0526
605	275	0.0494
605	300	0.0479
605	325	0.0418
605	350	0.0352
605	375	0.0266
605	400	0.0205
605	425	0.0146
605	450	0.0084
605	475	0.0027
630	1	0.0691
630	25	0.071
630	50	0.0679
630	75	0.0745
630	100	0.0722
630	125	0.0702
630	150	0.0743
630	175	0.0661
630	200	0.0618
630	225	0.0624
630	250	0.0577
630	275	0.0589
630	300	0.0541
630	325	0.0502
630	350	0.0386
630	375	0.0385
630	400	0.0325
630	425	0.0223
630	450	0.0143
630	475	0.0078
630	500	0.0037
655	1	0.0777
655	25	0.0728
655	50	0.0771
655	75	0.0748
655	100	0.0696
655	125	0.0721
655	150	0.069
655	175	0.071
655	200	0.0672
655	225	0.0609
655	250	0.0639
655	275	0.0635
655	300	0.0577
655	325	0.0526
655	350	0.0492
655	375	0.0417
655	400	0.0385
655	425	0.0281
655	450	0.0205
655	475	0.013
655	500	0.0096
655	525	0.0024
680	1	0.0811
680	25	0.0815
680	50	0.0781
680	75	0.0765
680	100	0.0773
680	125	0.0784
680	150	0.0763
680	175	0.074
680	200	0.0699
680	225	0.0709
680	250	0.0674
680	275	0.0667
680	300	0.062
680	325	0.0534
680	350	0.0531
680	375	0.0491
680	400	0.0416
680	425	0.0389
680	450	0.0293
680	475	0.0203
680	500	0.0149
680	525	0.0074
680	550	0.0024
705	1	0.0801
705	25	0.0833
705	50	0.0844
705	75	0.0782
705	100	0.0785
705	125	0.0789
705	150	0.0763
705	175	0.0799
705	200	0.0798
705	225	0.0731
705	250	0.0721
705	275	0.0711
705	300	0.0704
705	325	0.0651
705	350	0.0654
705	375	0.0536
705	400	0.0528
705	425	0.0447
705	450	0.0387
705	475	0.0319
705	500	0.0231
705	525	0.0149
705	550	0.0074
705	575	0.0028
730	1	0.0872
730	25	0.0847
730	50	0.0807
730	75	0.0819
730	100	0.083
730	125	0.0847
730	150	0.0735
730	175	0.0796
730	200	0.0793
730	225	0.0752
730	250	0.0751
730	275	0.0722
730	300	0.0687
730	325	0.0679
730	350	0.0655
730	375	0.0609
730	400	0.0543
730	425	0.0519
730	450	0.0442
730	475	0.0361
730	500	0.0295
730	525	0.0233
730	550	0.0167
730	575	0.0073
730	600	0.0032
755	1	0.0841
755	25	0.0835
755	50	0.0838
755	75	0.0809
755	100	0.0814
755	125	0.0823
755	150	0.0871
755	175	0.0749
755	200	0.0788
755	225	0.0845
755	250	0.0767
755	275	0.0732
755	300	0.0723
755	325	0.071
755	350	0.0662
755	375	0.064
755	400	0.062
755	425	0.056
755	450	0.0514
755	475	0.0479
755	500	0.0399
755	525	0.0349
755	550	0.0205
755	575	0.0152
755	600	0.0081
780	1	0.0781
780	25	0.0842
780	50	0.0864
780	75	0.0896
780	100	0.0858
780	125	0.0847
780	150	0.0807
780	175	0.0888
780	200	0.0836
780	225	0.0825
780	250	0.0816
780	275	0.0794
780	300	0.0775
780	325	0.0772
780	350	0.072
780	375	0.0665
780	400	0.0664
780	425	0.0591
780	450	0.0575
780	475	0.0477
780	500	0.0449
780	525	0.0347
780	550	0.0299
780	575	0.0249
780	600	0.0153
805	1	0.095
805	25	0.0837
805	50	0.0819
805	75	0.0879
805	100	0.0865
805	125	0.0847
805	150	0.0847
805	175	0.0872
805	200	0.0811
805	225	0.0845
805	250	0.0819
805	275	0.0859
805	300	0.0847
805	325	0.08
805	350	0.0777
805	375	0.0755
805	400	0.0695
805	425	0.0676
805	450	0.0624
805	475	0.0599
805	500	0.0528
805	525	0.0473
805	550	0.0391
805	575	0.0342
805	600	0.0246
830	1	0.0902
830	25	0.0948
830	50	0.0874
830	75	0.0886
830	100	0.0859
830	125	0.087
830	150	0.0894
830	175	0.0844
830	200	0.0828
830	225	0.0851
830	250	0.0866
830	275	0.0851
830	300	0.0755
830	325	0.0833
830	350	0.0823
830	375	0.0762
830	400	0.0783
830	425	0.0699
830	450	0.0695
830	475	0.0612
830	500	0.0598
830	525	0.0501
830	550	0.0488
830	575	0.0394
830	600	0.0308
855	1	0.0902
855	25	0.094
855	50	0.0881
855	75	0.0926
855	100	0.0877
855	125	0.0906
855	150	0.0855
855	175	0.092
855	200	0.0848
855	225	0.0904
855	250	0.0893
855	275	0.0902
855	300	0.0863
855	325	0.0832
855	350	0.0796
855	375	0.0816
855	400	0.076
855	425	0.0743
855	450	0.0731
855	475	0.0672
855	500	0.0672
855	525	0.0622
855	550	0.0559
855	575	0.0479
855	600	0.0403
880	1	0.087
880	25	0.0903
880	50	0.0939
880	75	0.0938
880	100	0.0915
880	125	0.0962
880	150	0.0918
880	175	0.0911
880	200	0.0909
880	225	0.0838
880	250	0.0918
880	275	0.0832
880	300	0.0832
880	325	0.0879
880	350	0.0859
880	375	0.0868
880	400	0.0762
880	425	0.0767
880	450	0.0749
880	475	0.0739
880	500	0.0682
880	525	0.0627
880	550	0.062
880	575	0.0556
880	600	0.0485
905	1	0.0951
905	25	0.0885
905	50	0.0924
905	75	0.0928
905	100	0.0885
905	125	0.0918
905	150	0.0944
905	175	0.0907
905	200	0.092
905	225	0.0937
905	250	0.0876
905	275	0.0921
905	300	0.095
905	325	0.0878
905	350	0.0867
905	375	0.0869
905	400	0.0875
905	425	0.085
905	450	0.0807
905	475	0.0769
905	500	0.0735
905	525	0.0702
905	550	0.0631
905	575	0.0608
905	600	0.0511
930	1	0.0915
930	25	0.0958
930	50	0.092
930	75	0.0979
930	100	0.0931
930	125	0.092
930	150	0.0911
930	175	0.0904
930	200	0.0961
930	225	0.0865
930	250	0.0961
930	275	0.0876
930	300	0.0917
930	325	0.0885
930	350	0.0856
930	375	0.0847
930	400	0.0852
930	425	0.0831
930	450	0.0804
930	475	0.0843
930	500	0.0816
930	525	0.0767
930	550	0.0698
930	575	0.0667
930	600	0.0596
955	1	0.0991
955	25	0.0903
955	50	0.0926
955	75	0.0958
955	100	0.0905
955	125	0.0922
955	150	0.0953
955	175	0.0931
955	200	0.0952
955	225	0.0915
955	250	0.096
955	275	0.0953
955	300	0.0956
955	325	0.09
955	350	0.0951
955	375	0.0932
955	400	0.085
955	425	0.0904
955	450	0.0844
955	475	0.0817
955	500	0.085
955	525	0.0783
955	550	0.0717
955	575	0.0705
955	600	0.0646
980	1	0.0904
980	25	0.0989
980	50	0.0916
980	75	0.09
980	100	0.093
980	125	0.0917
980	150	0.0963
980	175	0.0901
980	200	0.0916
980	225	0.0921
980	250	0.0909
980	275	0.0925
980	300	0.0935
980	325	0.0939
980	350	0.0934
980	375	0.0935
980	400	0.0888
980	425	0.0899
980	450	0.0922
980	475	0.0896
980	500	0.0823
980	525	0.0817
980	550	0.0855
980	575	0.0805
980	600	0.0738
1005	1	0.0955
1005	25	0.0994
1005	50	0.0934
1005	75	0.0929
1005	100	0.0929
1005	125	0.0946
1005	150	0.0916
1005	175	0.0988
1005	200	0.0943
1005	225	0.0933
1005	250	0.0917
1005	275	0.0953
1005	300	0.0958
1005	325	0.0946
1005	350	0.0923
1005	375	0.0911
1005	400	0.0927
1005	425	0.0901
1005	450	0.0906
1005	475	0.0912
1005	500	0.0887
1005	525	0.0837
1005	550	0.0846
1005	575	0.0823
1005	600	0.0775


==> efficiencies/efficiency_region6_expanded.dat <==
130	1	0.0002
155	1	0.0004
155	25	0.0004
180	1	0.0015
180	25	0.001
180	50	0.001
205	1	0.0011
205	25	0.0027
205	50	0.0021
205	75	0.0011
230	1	0.0041
230	25	0.0033
230	50	0.0026
230	75	0.0022
230	100	0.0013
255	1	0.0053
255	25	0.0039
255	50	0.0044
255	75	0.0031
255	100	0.0023
255	125	0.0015
280	1	0.0066
280	25	0.0077
280	50	0.006
280	75	0.0053
280	100	0.0034
280	125	0.0021
280	150	0.0014
305	1	0.0111
305	25	0.0101
305	50	0.0087
305	75	0.0087
305	100	0.0063
305	125	0.0052
305	150	0.0026
305	175	0.0017
330	1	0.0156
330	25	0.0146
330	50	0.0155
330	75	0.0116
330	100	0.0115
330	125	0.0073
330	150	0.005
330	175	0.0024
330	200	0.001
355	1	0.0185
355	25	0.0181
355	50	0.0173
355	75	0.0149
355	100	0.0134
355	125	0.0133
355	150	0.0078
355	175	0.0043
355	200	0.0038
355	225	0.0012
380	1	0.0224
380	25	0.0206
380	50	0.0215
380	75	0.0176
380	100	0.0176
380	125	0.0191
380	150	0.0123
380	175	0.0084
380	200	0.0058
380	225	0.0038
380	250	0.0017
405	1	0.0255
405	25	0.0255
405	50	0.0268
405	75	0.0274
405	100	0.0223
405	125	0.0196
405	150	0.0152
405	175	0.0142
405	200	0.01
405	225	0.0054
405	250	0.0033
405	275	0.0016
430	1	0.0301
430	25	0.0318
430	50	0.0317
430	75	0.0283
430	100	0.0284
430	125	0.0226
430	150	0.0246
430	175	0.0198
430	200	0.0128
430	225	0.0092
430	250	0.0063
430	275	0.0042
430	300	0.0023
455	1	0.0356
455	25	0.0396
455	50	0.0333
455	75	0.0339
455	100	0.031
455	125	0.0293
455	150	0.0271
455	175	0.0213
455	200	0.021
455	225	0.016
455	250	0.0116
455	275	0.0056
455	300	0.0039
455	325	0.0022
480	1	0.0373
480	25	0.0356
480	50	0.0399
480	75	0.0392
480	100	0.0337
480	125	0.0331
480	150	0.0325
480	175	0.0291
480	200	0.0252
480	225	0.0208
480	250	0.0159
480	275	0.0136
480	300	0.0086
480	325	0.0029
480	350	0.0021
505	1	0.0435
505	25	0.0414
505	50	0.0427
505	75	0.0421
505	100	0.0387
505	125	0.0367
505	150	0.0364
505	175	0.0318
505	200	0.0308
505	225	0.0254
505	250	0.0209
505	275	0.0172
505	300	0.0124
505	325	0.0084
505	350	0.0049
505	375	0.0027
530	1	0.0478
530	25	0.0464
530	50	0.0476
530	75	0.0435
530	100	0.0442
530	125	0.045
530	150	0.0406
530	175	0.0391
530	200	0.0377
530	225	0.0321
530	250	0.0278
530	275	0.0236
530	300	0.0189
530	325	0.0112
530	350	0.0085
530	375	0.0036
530	400	0.0022
555	1	0.0509
555	25	0.0496
555	50	0.0524
555	75	0.0509
555	100	0.0467
555	125	0.047
555	150	0.0451
555	175	0.0415
555	200	0.0426
555	225	0.0356
555	250	0.0378
555	275	0.0295
555	300	0.0227
555	325	0.0175
555	350	0.0141
555	375	0.009
555	400	0.0057
555	425	0.0025
580	1	0.0542
580	25	0.0552
580	50	0.0552
580	75	0.0518
580	100	0.0505
580	125	0.0485
580	150	0.0453
580	175	0.0483
580	200	0.0424
580	225	0.0403
580	250	0.0365
580	275	0.0318
580	300	0.0294
580	325	0.0231
580	350	0.0198
580	375	0.0136
580	400	0.009
580	425	0.0054
580	450	0.0028
605	1	0.0576
605	25	0.0567
605	50	0.0584
605	75	0.0578
605	100	0.0562
605	125	0.0549
605	150	0.0548
605	175	0.0509
605	200	0.0485
605	225	0.0479
605	250	0.0411
605	275	0.0383
605	300	0.035
605	325	0.0291
605	350	0.0244
605	375	0.019
605	400	0.0152
605	425	0.0088
605	450	0.0058
605	475	0.0029
630	1	0.0598
630	25	0.0624
630	50	0.058
630	75	0.0626
630	100	0.0598
630	125	0.0598
630	150	0.0609
630	175	0.0559
630	200	0.0497
630	225	0.0507
630	250	0.0468
630	275	0.0463
630	300	0.041
630	325	0.039
630	350	0.0303
630	375	0.0276
630	400	0.0223
630	425	0.015
630	450	0.0089
630	475	0.0051
630	500	0.0032
655	1	0.0677
655	25	0.063
655	50	0.0653
655	75	0.0639
655	100	0.0604
655	125	0.0621
655	150	0.0592
655	175	0.0612
655	200	0.056
655	225	0.0517
655	250	0.0547
655	275	0.0516
655	300	0.0465
655	325	0.0423
655	350	0.039
655	375	0.0309
655	400	0.0296
655	425	0.0198
655	450	0.014
655	475	0.0093
655	500	0.0068
655	525	0.0029
680	1	0.0711
680	25	0.0717
680	50	0.0667
680	75	0.0664
680	100	0.0661
680	125	0.0666
680	150	0.0652
680	175	0.0622
680	200	0.0621
680	225	0.0622
680	250	0.0556
680	275	0.0551
680	300	0.0507
680	325	0.0423
680	350	0.0393
680	375	0.0368
680	400	0.0329
680	425	0.0275
680	450	0.0208
680	475	0.0141
680	500	0.0104
680	525	0.0055
680	550	0.0025
705	1	0.0701
705	25	0.0742
705	50	0.0742
705	75	0.0681
705	100	0.0679
705	125	0.0718
705	150	0.0672
705	175	0.0674
705	200	0.0659
705	225	0.0616
705	250	0.0599
705	275	0.0604
705	300	0.059
705	325	0.0547
705	350	0.0543
705	375	0.0421
705	400	0.0426
705	425	0.0352
705	450	0.0276
705	475	0.0206
705	500	0.0157
705	525	0.0096
705	550	0.0051
705	575	0.0031
730	1	0.0767
730	25	0.0756
730	50	0.0708
730	75	0.0722
730	100	0.0738
730	125	0.0771
730	150	0.0648
730	175	0.0693
730	200	0.0688
730	225	0.0647
730	250	0.0635
730	275	0.0613
730	300	0.0579
730	325	0.0573
730	350	0.0547
730	375	0.0504
730	400	0.0452
730	425	0.0388
730	450	0.0344
730	475	0.0271
730	500	0.0211
730	525	0.0171
730	550	0.0102
730	575	0.0049
730	600	0.0034
755	1	0.0739
755	25	0.0758
755	50	0.0741
755	75	0.0728
755	100	0.073
755	125	0.073
755	150	0.0762
755	175	0.0676
755	200	0.0697
755	225	0.0742
755	250	0.0661
755	275	0.0642
755	300	0.0626
755	325	0.0596
755	350	0.057
755	375	0.0527
755	400	0.052
755	425	0.0448
755	450	0.039
755	475	0.0355
755	500	0.029
755	525	0.0247
755	550	0.0148
755	575	0.0112
755	600	0.0054
780	1	0.0716
780	25	0.0755
780	50	0.0778
780	75	0.0813
780	100	0.0779
780	125	0.0754
780	150	0.0731
780	175	0.0784
780	200	0.0734
780	225	0.0729
780	250	0.0713
780	275	0.0699
780	300	0.0675
780	325	0.0666
780	350	0.0615
780	375	0.0568
780	400	0.0552
780	425	0.0494
780	450	0.0488
780	475	0.039
780	500	0.036
780	525	0.0258
780	550	0.0226
780	575	0.0172
780	600	0.0097
805	1	0.0864
805	25	0.0747
805	50	0.0746
805	75	0.0792
805	100	0.0777
805	125	0.0774
805	150	0.0782
805	175	0.0782
805	200	0.0725
805	225	0.0758
805	250	0.0723
805	275	0.0751
805	300	0.0748
805	325	0.0693
805	350	0.0682
805	375	0.0632
805	400	0.0599
805	425	0.0591
805	450	0.0528
805	475	0.0473
805	500	0.0401
805	525	0.0352
805	550	0.0295
805	575	0.026
805	600	0.0166
830	1	0.0836
830	25	0.0853
830	50	0.0809
830	75	0.0806
830	100	0.0775
830	125	0.0794
830	150	0.0826
830	175	0.0756
830	200	0.0766
830	225	0.0751
830	250	0.0783
830	275	0.0778
830	300	0.0673
830	325	0.0734
830	350	0.0735
830	375	0.0664
830	400	0.0674
830	425	0.0594
830	450	0.058
830	475	0.0502
830	500	0.0486
830	525	0.0384
830	550	0.0365
830	575	0.0287
830	600	0.0244
855	1	0.0838
855	25	0.0865
855	50	0.0818
855	75	0.0837
855	100	0.0806
855	125	0.0846
855	150	0.0773
855	175	0.0863
855	200	0.0759
855	225	0.0817
855	250	0.0803
855	275	0.0804
855	300	0.0793
855	325	0.0739
855	350	0.0719
855	375	0.0714
855	400	0.0656
855	425	0.0656
855	450	0.0627
855	475	0.0573
855	500	0.0552
855	525	0.0519
855	550	0.0451
855	575	0.038
855	600	0.0308
880	1	0.0784
880	25	0.0822
880	50	0.0865
880	75	0.085
880	100	0.0841
880	125	0.0888
880	150	0.0846
880	175	0.0836
880	200	0.0821
880	225	0.0764
880	250	0.0839
880	275	0.0758
880	300	0.0766
880	325	0.0796
880	350	0.0753
880	375	0.0762
880	400	0.067
880	425	0.0638
880	450	0.0653
880	475	0.0621
880	500	0.0562
880	525	0.0524
880	550	0.051
880	575	0.0427
880	600	0.0374
905	1	0.0876
905	25	0.0819
905	50	0.086
905	75	0.0859
905	100	0.0817
905	125	0.0847
905	150	0.0862
905	175	0.0834
905	200	0.0848
905	225	0.0855
905	250	0.0793
905	275	0.0832
905	300	0.087
905	325	0.0777
905	350	0.0781
905	375	0.0788
905	400	0.0794
905	425	0.0735
905	450	0.0691
905	475	0.0644
905	500	0.0645
905	525	0.0574
905	550	0.0522
905	575	0.0493
905	600	0.0402
930	1	0.0858
930	25	0.0897
930	50	0.085
930	75	0.093
930	100	0.0876
930	125	0.0843
930	150	0.0842
930	175	0.0856
930	200	0.0892
930	225	0.0799
930	250	0.0882
930	275	0.0807
930	300	0.0834
930	325	0.0792
930	350	0.0783
930	375	0.0779
930	400	0.0777
930	425	0.0748
930	450	0.0712
930	475	0.0739
930	500	0.0685
930	525	0.0669
930	550	0.0608
930	575	0.0542
930	600	0.0502
955	1	0.0925
955	25	0.085
955	50	0.0864
955	75	0.0894
955	100	0.084
955	125	0.0856
955	150	0.0892
955	175	0.0872
955	200	0.0874
955	225	0.0857
955	250	0.089
955	275	0.0878
955	300	0.0874
955	325	0.0831
955	350	0.0869
955	375	0.087
955	400	0.0764
955	425	0.0812
955	450	0.075
955	475	0.0723
955	500	0.0744
955	525	0.067
955	550	0.0614
955	575	0.0607
955	600	0.0539
980	1	0.0861
980	25	0.0933
980	50	0.0853
980	75	0.0853
980	100	0.0862
980	125	0.084
980	150	0.0908
980	175	0.0843
980	200	0.0865
980	225	0.0847
980	250	0.0842
980	275	0.086
980	300	0.0867
980	325	0.0852
980	350	0.0857
980	375	0.0855
980	400	0.0814
980	425	0.0805
980	450	0.0829
980	475	0.0793
980	500	0.0735
980	525	0.0724
980	550	0.0733
980	575	0.0679
980	600	0.0642
1005	1	0.0892
1005	25	0.0924
1005	50	0.0893
1005	75	0.0876
1005	100	0.0864
1005	125	0.0883
1005	150	0.0862
1005	175	0.0924
1005	200	0.0877
1005	225	0.0867
1005	250	0.0852
1005	275	0.0883
1005	300	0.0878
1005	325	0.0872
1005	350	0.085
1005	375	0.0841
1005	400	0.0851
1005	425	0.0828
1005	450	0.0818
1005	475	0.0836
1005	500	0.0796
1005	525	0.0754
1005	550	0.075
1005	575	0.0698
1005	600	0.0668


==> efficiencies/efficiency_region7_expanded.dat <==
130	1	0.0027
155	1	0.0035
155	25	0.0029
180	1	0.0062
180	25	0.0049
180	50	0.0045
205	1	0.0089
205	25	0.0105
205	50	0.0085
205	75	0.0048
230	1	0.0117
230	25	0.0114
230	50	0.0116
230	75	0.0084
230	100	0.0065
255	1	0.0179
255	25	0.0155
255	50	0.0144
255	75	0.0118
255	100	0.0084
255	125	0.0054
280	1	0.0217
280	25	0.0236
280	50	0.0202
280	75	0.0174
280	100	0.0136
280	125	0.0097
280	150	0.0048
305	1	0.0257
305	25	0.0276
305	50	0.0239
305	75	0.0222
305	100	0.0187
305	125	0.0165
305	150	0.0097
305	175	0.0065
330	1	0.0333
330	25	0.0299
330	50	0.0323
330	75	0.0256
330	100	0.0278
330	125	0.0213
330	150	0.0175
330	175	0.0101
330	200	0.0054
355	1	0.0358
355	25	0.0356
355	50	0.0379
355	75	0.0316
355	100	0.0307
355	125	0.0275
355	150	0.021
355	175	0.0164
355	200	0.0128
355	225	0.0052
380	1	0.0388
380	25	0.0367
380	50	0.037
380	75	0.034
380	100	0.036
380	125	0.0374
380	150	0.0276
380	175	0.0232
380	200	0.0188
380	225	0.0144
380	250	0.006
405	1	0.044
405	25	0.0428
405	50	0.0439
405	75	0.0448
405	100	0.0416
405	125	0.0379
405	150	0.0298
405	175	0.0315
405	200	0.0255
405	225	0.0182
405	250	0.0145
405	275	0.0072
430	1	0.0466
430	25	0.0502
430	50	0.0492
430	75	0.0479
430	100	0.0482
430	125	0.0409
430	150	0.0413
430	175	0.0374
430	200	0.0291
430	225	0.0223
430	250	0.0185
430	275	0.0138
430	300	0.0069
455	1	0.0521
455	25	0.0578
455	50	0.0523
455	75	0.0537
455	100	0.0482
455	125	0.0486
455	150	0.0456
455	175	0.0367
455	200	0.0366
455	225	0.0326
455	250	0.025
455	275	0.02
455	300	0.0133
455	325	0.0078
480	1	0.0548
480	25	0.0524
480	50	0.0547
480	75	0.0575
480	100	0.0504
480	125	0.049
480	150	0.0507
480	175	0.0465
480	200	0.0424
480	225	0.0398
480	250	0.0331
480	275	0.0283
480	300	0.0233
480	325	0.0119
480	350	0.0057
505	1	0.0595
505	25	0.0572
505	50	0.0584
505	75	0.0588
505	100	0.0552
505	125	0.0544
505	150	0.0551
505	175	0.0489
505	200	0.0464
505	225	0.0443
505	250	0.0382
505	275	0.033
505	300	0.0267
505	325	0.0213
505	350	0.0147
505	375	0.0077
530	1	0.0638
530	25	0.063
530	50	0.0642
530	75	0.0601
530	100	0.0597
530	125	0.0613
530	150	0.0569
530	175	0.0563
530	200	0.0558
530	225	0.0509
530	250	0.0478
530	275	0.0434
530	300	0.0362
530	325	0.0296
530	350	0.0234
530	375	0.0118
530	400	0.007
555	1	0.0672
555	25	0.0663
555	50	0.0685
555	75	0.068
555	100	0.0629
555	125	0.0652
555	150	0.0627
555	175	0.0598
555	200	0.0621
555	225	0.0549
555	250	0.0551
555	275	0.0494
555	300	0.04
555	325	0.0349
555	350	0.0288
555	375	0.0238
555	400	0.0148
555	425	0.0071
580	1	0.0704
580	25	0.0698
580	50	0.0723
580	75	0.0655
580	100	0.0699
580	125	0.064
580	150	0.0627
580	175	0.0637
580	200	0.06
580	225	0.0584
580	250	0.0548
580	275	0.0527
580	300	0.0474
580	325	0.0399
580	350	0.0349
580	375	0.0289
580	400	0.022
580	425	0.0146
580	450	0.0072
605	1	0.0735
605	25	0.0703
605	50	0.0717
605	75	0.0699
605	100	0.0711
605	125	0.0695
605	150	0.0728
605	175	0.0682
605	200	0.0659
605	225	0.0663
605	250	0.0592
605	275	0.0549
605	300	0.0563
605	325	0.0489
605	350	0.043
605	375	0.0344
605	400	0.0294
605	425	0.0234
605	450	0.0163
605	475	0.0072
630	1	0.0729
630	25	0.0753
630	50	0.0729
630	75	0.0795
630	100	0.0762
630	125	0.0752
630	150	0.0807
630	175	0.0716
630	200	0.0674
630	225	0.0666
630	250	0.064
630	275	0.0652
630	300	0.06
630	325	0.0571
630	350	0.044
630	375	0.0461
630	400	0.0412
630	425	0.0313
630	450	0.023
630	475	0.0161
630	500	0.0072
655	1	0.0816
655	25	0.0762
655	50	0.0811
655	75	0.0791
655	100	0.0742
655	125	0.0764
655	150	0.0734
655	175	0.0764
655	200	0.0735
655	225	0.0661
655	250	0.0688
655	275	0.0699
655	300	0.0636
655	325	0.0574
655	350	0.0574
655	375	0.0488
655	400	0.046
655	425	0.0365
655	450	0.027
655	475	0.0228
655	500	0.018
655	525	0.0078
680	1	0.0845
680	25	0.0843
680	50	0.0823
680	75	0.0817
680	100	0.0807
680	125	0.0825
680	150	0.081
680	175	0.0785
680	200	0.0736
680	225	0.0754
680	250	0.0723
680	275	0.0725
680	300	0.0665
680	325	0.0586
680	350	0.0595
680	375	0.0554
680	400	0.0487
680	425	0.0484
680	450	0.0373
680	475	0.0286
680	500	0.0243
680	525	0.0159
680	550	0.008
705	1	0.0832
705	25	0.0868
705	50	0.0878
705	75	0.0821
705	100	0.0822
705	125	0.0828
705	150	0.0799
705	175	0.0834
705	200	0.0828
705	225	0.0773
705	250	0.0761
705	275	0.0762
705	300	0.076
705	325	0.0697
705	350	0.0706
705	375	0.0601
705	400	0.0597
705	425	0.0526
705	450	0.046
705	475	0.041
705	500	0.031
705	525	0.023
705	550	0.015
705	575	0.0078
730	1	0.0896
730	25	0.0877
730	50	0.0841
730	75	0.0863
730	100	0.0867
730	125	0.0897
730	150	0.0772
730	175	0.0825
730	200	0.0831
730	225	0.0789
730	250	0.0792
730	275	0.076
730	300	0.0729
730	325	0.0724
730	350	0.0702
730	375	0.0675
730	400	0.0608
730	425	0.059
730	450	0.0513
730	475	0.0447
730	500	0.0378
730	525	0.0333
730	550	0.0244
730	575	0.015
730	600	0.0074
755	1	0.0868
755	25	0.086
755	50	0.0871
755	75	0.0839
755	100	0.0845
755	125	0.0856
755	150	0.091
755	175	0.0789
755	200	0.0832
755	225	0.0879
755	250	0.0803
755	275	0.0781
755	300	0.0769
755	325	0.0753
755	350	0.0726
755	375	0.0693
755	400	0.0674
755	425	0.0638
755	450	0.0578
755	475	0.055
755	500	0.0474
755	525	0.0421
755	550	0.0305
755	575	0.0246
755	600	0.0155
780	1	0.082
780	25	0.0869
780	50	0.09
780	75	0.0925
780	100	0.0887
780	125	0.0881
780	150	0.084
780	175	0.0916
780	200	0.0867
780	225	0.087
780	250	0.085
780	275	0.0839
780	300	0.0809
780	325	0.0815
780	350	0.0761
780	375	0.0724
780	400	0.0709
780	425	0.0647
780	450	0.064
780	475	0.0552
780	500	0.0533
780	525	0.0437
780	550	0.0383
780	575	0.034
780	600	0.0241
805	1	0.0975
805	25	0.086
805	50	0.085
805	75	0.0912
805	100	0.0886
805	125	0.0878
805	150	0.087
805	175	0.0909
805	200	0.0844
805	225	0.0868
805	250	0.0849
805	275	0.09
805	300	0.0882
805	325	0.0834
805	350	0.0817
805	375	0.0803
805	400	0.0756
805	425	0.0734
805	450	0.0688
805	475	0.065
805	500	0.0602
805	525	0.0535
805	550	0.0471
805	575	0.044
805	600	0.0332
830	1	0.0934
830	25	0.097
830	50	0.0899
830	75	0.0917
830	100	0.089
830	125	0.0902
830	150	0.0926
830	175	0.0868
830	200	0.086
830	225	0.0878
830	250	0.0899
830	275	0.0879
830	300	0.0796
830	325	0.0879
830	350	0.0871
830	375	0.0802
830	400	0.0812
830	425	0.0748
830	450	0.075
830	475	0.0672
830	500	0.0666
830	525	0.0564
830	550	0.0573
830	575	0.048
830	600	0.0404
855	1	0.0936
855	25	0.0966
855	50	0.091
855	75	0.0952
855	100	0.0907
855	125	0.0937
855	150	0.0887
855	175	0.0956
855	200	0.0879
855	225	0.0934
855	250	0.0916
855	275	0.0929
855	300	0.0897
855	325	0.0875
855	350	0.0839
855	375	0.0857
855	400	0.0796
855	425	0.0794
855	450	0.0779
855	475	0.0727
855	500	0.0729
855	525	0.0685
855	550	0.0617
855	575	0.0558
855	600	0.0491
880	1	0.0899
880	25	0.0918
880	50	0.0957
880	75	0.0955
880	100	0.0938
880	125	0.0991
880	150	0.0948
880	175	0.0944
880	200	0.0935
880	225	0.0858
880	250	0.0941
880	275	0.0867
880	300	0.0852
880	325	0.0915
880	350	0.0888
880	375	0.0906
880	400	0.079
880	425	0.0808
880	450	0.0796
880	475	0.0778
880	500	0.0733
880	525	0.0696
880	550	0.0679
880	575	0.0618
880	600	0.0562
905	1	0.0976
905	25	0.091
905	50	0.0947
905	75	0.0954
905	100	0.0913
905	125	0.0945
905	150	0.0963
905	175	0.0937
905	200	0.0949
905	225	0.0968
905	250	0.0906
905	275	0.0953
905	300	0.098
905	325	0.0902
905	350	0.0897
905	375	0.0897
905	400	0.0907
905	425	0.0884
905	450	0.0841
905	475	0.081
905	500	0.0781
905	525	0.074
905	550	0.0684
905	575	0.0677
905	600	0.0578
930	1	0.0944
930	25	0.0981
930	50	0.0944
930	75	0.1005
930	100	0.0956
930	125	0.0941
930	150	0.0931
930	175	0.0933
930	200	0.0992
930	225	0.0889
930	250	0.098
930	275	0.09
930	300	0.0943
930	325	0.0909
930	350	0.0891
930	375	0.0883
930	400	0.0885
930	425	0.0859
930	450	0.0848
930	475	0.0884
930	500	0.0854
930	525	0.0816
930	550	0.0754
930	575	0.0724
930	600	0.0659
955	1	0.1016
955	25	0.093
955	50	0.0946
955	75	0.0977
955	100	0.0929
955	125	0.0944
955	150	0.097
955	175	0.0961
955	200	0.0976
955	225	0.0933
955	250	0.0983
955	275	0.0979
955	300	0.0981
955	325	0.0936
955	350	0.0983
955	375	0.0965
955	400	0.0877
955	425	0.0937
955	450	0.0873
955	475	0.0861
955	500	0.0885
955	525	0.0823
955	550	0.0771
955	575	0.0758
955	600	0.0704
980	1	0.0928
980	25	0.1013
980	50	0.0932
980	75	0.0927
980	100	0.0947
980	125	0.093
980	150	0.0982
980	175	0.0922
980	200	0.0941
980	225	0.094
980	250	0.093
980	275	0.0948
980	300	0.0966
980	325	0.0968
980	350	0.0968
980	375	0.0966
980	400	0.0922
980	425	0.0925
980	450	0.0946
980	475	0.0935
980	500	0.0848
980	525	0.0861
980	550	0.0892
980	575	0.0849
980	600	0.0786
1005	1	0.0975
1005	25	0.1009
1005	50	0.0958
1005	75	0.0948
1005	100	0.0941
1005	125	0.0969
1005	150	0.0938
1005	175	0.1008
1005	200	0.0962
1005	225	0.0948
1005	250	0.0942
1005	275	0.0979
1005	300	0.0979
1005	325	0.0973
1005	350	0.0937
1005	375	0.0944
1005	400	0.0951
1005	425	0.0929
1005	450	0.0937
1005	475	0.0942
1005	500	0.0921
1005	525	0.0883
1005	550	0.0882
1005	575	0.0867
1005	600	0.0834

